Scalable, Validated Code Translation of Entire Projects using Large Language Models

Large language models (LLMs) show promise in code translation due to their ability to generate idiomatic code. However, a significant limitation when using LLMs for code translation is scalability: existing works have shown a drop in translation success rates for code exceeding around 100 lines. We overcome this limitation by developing a modular approach to translation, where we partition the code into small code fragments which can be translated independently and semantically validated (that is, checking I/O equivalence). When this approach is applied naively, we discover that LLMs are unreliable when translating features of the source language that do not have a direct mapping to the target language, and that the LLM often gets stuck in repair loops when attempting to fix errors. To address these issues, we introduce two key concepts: (1) feature mapping, which integrates predefined translation rules with LLM-based translation to guide the LLM in navigating subtle language differences and producing semantically accurate code; and (2) type-compatibility, which facilitates localized checks at the function signature level to detect errors early, thereby narrowing the scope of potential repairs. We apply our approach to translating real-world Go codebases to Rust, demonstrating that we can consistently generate reliable Rust translations for projects up to 6,600 lines of code and 369 functions, with an average of 73% of functions successfully validated for I/O equivalence, considerably higher than any existing work.

==> sections/TODO.txt <==
- Intro
    - Add part about symbolic rules for visibility modifiers and import statements
    - Explain that both the type-driven and semantics-driven phases don't allow the LLM to touch anything outside the partition being currently translated
    - I think we should mention mocking (which now happens during the type-driven phase), which matters for termination, allowing us to obtain partially correct translations. There is now only one place where we may need to abort translation (if we fail to generate a compilable function signature, meaning that we can't mock). I realised that mocks in the type-driven phase and semantics-driven phase serve different purposes: the former allow making progress despite failing to translate a partition, whereas the latter enable modular semantic validation. I'm mentioning the latter in the overview, so maybe it's not necessary in the intro.
    - paragraph on challenges in partitioning translation is not explained will
        - hard for an outsider to understand what we mean by "the source project’s functions can be compared with the translation’s functions".
        - might be difficult to understand why the semantic check crashes without knowing that it relies on translating and running unit tests on the source and target functions.
        - hybrid translation rules bit is not linked in an obvious manner to the problems outlined in the first paragraph on page 2: the relation is that we help the LLM make less mistakes, hence less need for repair
- Overview
    - no mention of function mocking in type driven translation
    - semantics driven translation
        - mocking and it's benefit is not explained well
- Feature mapping 
    - remove overlap with Overview
    - fix interfaces
    - mention user flexibility in picking feature mapping rules
    - describe postprocessing in Alg 1 (this also handles visibility modifiers)
- Type-driven
    - remove overlap with Overview
    - fix Alg 2 so that compilation repair can only touch current partition
    - add abort option to Alg 2 if we can't mock
    - fix section on type-consistent project sketch
    - add details on the compilation repair
    - add details on how the compiler check is conducted
    - add details on obtaining input-output snapshots for each function
- Semantics-driven
    - side effects
- Eval
    - Things to mention in the evaluation sec from sec 4 and 5: requery_budget for alg 1 (feature mapping), requery_budget for compilation repair, max_tries for alg 2 (type-driven translation).
    - update implementation to mention input-output examples are fed to type compat check as mentioned in sectoin X
    - mention that 99% compilation rate is cool because is shows modularity
